The Green Mirage: Impact of Location- and Market-based Carbon Intensity Estimation on Carbon Optimization Efficacy

In recent years, there has been an increased emphasis on reducing the carbon emissions from electricity consumption. Many organizations have set ambitious targets to reduce the carbon footprint of their operations as a part of their sustainability goals. The carbon footprint of any consumer of electricity is computed as the product of the total energy consumption and the carbon intensity of electricity. Third-party carbon information services provide information on carbon intensity across regions that consumers can leverage to modulate their energy consumption patterns to reduce their overall carbon footprint. In addition, to accelerate their decarbonization process, large electricity consumers increasingly acquire power purchase agreements (PPAs) from renewable power plants to obtain renewable energy credits that offset their "brown" energy consumption. There are primarily two methods for attributing carbon-free energy, or renewable energy credits, to electricity consumers: location-based and market-based. These two methods yield significantly different carbon intensity values for various consumers. As there is a lack of consensus which method to use for carbon-free attribution, a concurrent application of both approaches is observed in practice. In this paper, we show that such concurrent applications can cause discrepancies in the carbon savings reported by carbon optimization techniques. Our analysis across three state-of-the-art carbon optimization techniques shows possible overestimation of up to 55.1% in the carbon reductions reported by the consumers and even increased emissions for consumers in some cases. We also find that carbon optimization techniques make different decisions under the market-based method and location-based method, and the market-based method can yield up to 28.2% less carbon savings than those claimed by the location-based method for consumers without PPAs.

==> figures/plot_data_and_script/fig1_ciso_vs_erco_ci.csv <==
hour,CISO,ERCOT
0,213.91,322.93
1,205.04,317.73
2,199.61,307.96
3,193.11,300.97
4,190.6,306.27
5,189.86,311.82
6,177.12,321.33
7,145.7,329.83
8,130.38,308.94
9,122.85,265.78
10,112.67,280.27
11,111.08,301.34
12,110.18,323.7
13,117.63,334.73
14,121.07,338.55
15,131.71,342.36
16,148.06,343.54
17,161.98,341.29
18,184.64,335.57
19,212.73,342.99
20,222.03,367.21
21,221.55,359.3
22,222.27,336.3
23,215.92,310.64


==> figures/plot_data_and_script/fig5_emap_solar_wind_percentage_avg_2022.csv <==
emap_region,prod,sol_wind
DK-DK1,2708.65717351598,59.4348230633363
IT-SO,5911.98366666667,30.5020204194066
US-NY-NYIS,14422.3040182648,3.97781292328694
US-FLA-TAL,348.464269406393,3.4113226819442
NO-NO4,3519.94690981735,8.79516131662417
US-FLA-TEC,2596.52694063927,6.05224656153876
SE-SE1,3238.25969748858,20.4017728171796
US-SW-AZPS,2428.60820662101,13.371434218124
US-NE-ISNE,11464.0936689498,4.93337605663014
US-FLA-FPL,16022.2729474886,4.65770608759438
ZA,23762.4305079908,7.56880521546907
KR,65848.7410159816,2.5889143859271
US-SW-SRP,6475.16383219178,2.51978738490244
PT,4664.3704109589,36.9225913837603
AU-QLD,6781.88535502281,15.1565520079152
AT,5601.9697956621,15.1727155462683
TW,28225.0973230594,5.11415910483711
IT-NO,13476.0427214612,6.45123523766594
US-TEX-ERCO,48977.7744292238,31.5108445826567
GB-NIR,884.232775114201,35.4364855126955
US-NW-PGE,646.537150684932,5.48998578692582E-05
US-HI-OA,762.306000000013,9.05023767315609
US-SW-WALC,1217.11219178082,15.4004242122246
SK,2958.24301255708,2.04917076973895
US-FLA-JEA,1090.60002625571,0.698984133628994
HU,3582.52227739726,10.1958075515952
US-NW-NEVP,3740.95606164383,17.0619897662818
IT-SAR,1447.90374086758,20.6704927136225
CA-QC,25886.9973321918,5.12982110854552
FR,49114.5691392694,12.8160433277842
IL,13703.4524075343,2.22414046548869
ID,36012.0099999955,0
HK,4951.08186301403,0
CY,617.054085616439,14.3325605442728
US-NW-SCL,709.139929223744,0
CZ,8932.924793379,3.87817334075804
RO,6295.39784474886,14.223927158867
SI,1373.54326940639,2.45556808971112
US-NW-DOPD,511.355070776256,0
BR-CS,33067.1886700914,1.20462799503824
US-NW-PSEI,609.49830022831,22.9096548193369
US-TEN-TVA,18116.116086758,0.814452224149336
US-NW-IPCO,1280.7841609589,22.0765065526526
IN-UP,11096.1208333337,2.55325168260641
CA-ON,16711.889272831,9.91552564226807
SE-SE3,8234.23197146119,12.1011010206785
DK-BHM,18.6357043378996,71.7289280325443
US-MIDW-AECI,2806.33242009132,12.8429247188661
US-CAL-CISO,21298.850611872,29.926230137384
IN-WE,27859.0153961188,16.2146025607228
DK-DK2,1181.87120205479,50.9228836114301
BA,1178.81297146119,2.61723367965831
IE,3673.49007077626,33.3546266046091
AU-VIC,5884.11762899542,27.4415094415253
US-MIDA-PJM,95996.261861872,4.81542283828065
US-NW-PSCO,5135.9283413242,38.1149827161073
AU-SA,1439.64090525114,66.0766405026998
US-CAR-DUK,12935.4221324201,1.473379557497
AU-WA,2369.31001940639,33.5843411354447
US-CENT-SWPP,33032.50525,38.8073437826031
US-NW-GCPD,1182.34942922374,0
US-NW-PACE,6421.05447716895,25.9208974869523
TR,34279.596836758,13.1772598717421
CL-SEN,9504.60016552508,27.3877246730804
FI,7259.64821575342,16.714706535239
US-MIDW-MISO,73052.6860742009,16.7497340909515
PE,11770.6033047945,5.23430851960788
US-SW-PNM,1868.04178082192,38.4292770829047
US-NW-TPWR,315.638926940639,0
US-CAL-BANC,1201.17739840183,6.88837731008726
JP-TK,29211.5072089041,7.25978213052679
LT,399.719001141553,47.9678813204632
US-CAR-CPLE,7150.9174063927,7.80324528184916
US-NW-BPAT,11256.6904634703,7.01799265781651
NZ,4774.96493493151,6.93584594526996
US-SW-TEPC,1076.74994634703,24.4690868756716
PA,1583.13111643836,8.7243133771553
US-SW-EPE,545.823630136986,6.6024342115465
LV,514.028760273973,7.39573757090659
US-SE-SOCO,27863.5210262557,2.96640804869634
AU-NSW,7729.26452625574,22.1718188478304
US-MIDW-LGEE,3942.25176141552,0.0564925953270648
HR,1947.77363127854,13.6944455906769
NL,14091.9632648402,28.0682942716179
ES,29856.5179086758,33.7184542701744
BE,9347.48516438356,20.1587503282077
US-FLA-FMPP,2107.72687442922,1.98963895432945
IT-SIC,1929.29922260274,27.8019028594202
US-NW-NWMT,2057.42385844749,10.7644702261778
SG,6380.08224429225,1.07109747209967
NO-NO5,3085.97095091324,3.88219471177399E-05
US-NW-WACM,4239.33009817352,13.3836267213744
CH,6099.03928767124,5.68781703947746
IT-CNO,1747.54761872146,13.6943991668628
AU-TAS,1212.03647146118,18.5356292327094
US-NW-CHPD,1081.07808219178,0.2240124861771
GB,31115.8336255708,33.5183080068049
US-CAL-TIDC,221.945989726027,0
NO-NO1,1795.45877054795,5.3764753135505
US-FLA-GVL,222.32973630137,0
US-NW-PACW,1042.53460388128,27.4610180078845
US-CAR-SC,2227.11592694065,0.851722012989874
US-FLA-FPC,5194.35681849315,3.06838257260623
BR-N,10787.6042568493,2.42773409737669
BG,5684.63254908678,5.92706388724571
NO-NO2,4802.9978630137,14.0310487738606
US-CAR-SCEG,2744.55305365296,7.37305240711736
US-CAR-CPLW,496.055929223744,0.374567442965513
IT-CSO,3444.13605936073,27.1537618339707
SE-SE4,898.782898401826,61.6706042353691
EE,813.5502956621,17.171410536197
NO-NO3,3185.03702968037,22.8291352885491
GR,4933.36151826484,35.3495866264364
US-NW-GRID,1675.22842465753,18.6518298337344
US-CAL-LDWP,2238.15866324201,20.5883332067332
LU,119.198420091324,43.7303499056144
US-CENT-SPA,688.760484018265,0
UY (1),1497.75457534247,41.7317530328191
PL,18426.2107305936,17.2381300252776
SE-SE2,6117.87146004566,25.1048679425262
DE,56676.9297374429,34.4698538760893
JP-KN,13948.3112077626,6.25396968454292
IN-MH,21673.4186347032,4.31467470806309


==> figures/plot_data_and_script/fig6_solar_wind_increase.csv <==
emap region,avg production 2020,avg production 2022,sol_wind_2020,sol_wind_2022,abs_sol_wind_2020,abs_sol_wind_2022
ID,33239.6999999945,36012.0099999955,0,0,0,0
HK,5034.61524590187,4951.08186301403,0,0,0,0
US-NW-SCL,687.526183970856,709.139929223744,0,0,0,0
US-NW-DOPD,482.576411657559,511.355070776256,0,0,0,0
US-NW-GCPD,1141.95321038251,1182.34942922374,0,0,0,0
US-NW-TPWR,305.902663934426,315.638926940639,0,0,0,0
US-CAL-TIDC,202.069330601093,221.945989726027,0,0,0,0
US-FLA-GVL,211.583938979964,222.32973630137,0,0,0,0
US-CENT-SPA,916.753870673953,688.760484018265,0,0,0,0
NO-NO5,3501.55272313297,3085.97095091324,1.31748777754417E-05,3.88219471177399E-05,0.000461325291515419,0.00119803401063235
US-NW-PGE,596.462004781421,646.537150684932,4.72277986471505E-05,5.48998578692582E-05,0.000281695874624927,0.000354947976797979
US-MIDW-LGEE,3706.27949567395,3942.25176141552,0.0489250623899159,0.0564925953270648,1.81329955560314,2.22708033435055
US-CAR-SC,2040.75538365211,2227.11592694065,0.0689922663769205,0.851722012989874,1.40796339039061,18.968836604557
US-TEN-TVA,17337.7481227231,18116.116086758,0.290504870839537,0.814452224149336,50.367002790401,147.547110398076
US-NW-CHPD,997.506797586521,1081.07808219178,0.308834891735112,0.2240124861771,3.08064903837672,2.42174988943352
SG,5927.74834699445,6380.08224429225,0.503086533912018,1.07109747209967,29.8217036979213,68.3368996364942
US-FLA-JEA,1272.23574453552,1090.60002625571,0.557718444588405,0.698984133628994,7.09549340592122,7.62312114488106
BR-CS,35407.5304132515,33067.1886700914,0.560640150083891,1.20462799503824,198.508831649853,398.336611892034
US-FLA-FMPP,2152.36719034608,2107.72687442922,0.592589746442869,1.98963895432945,12.7547072757913,41.9361549445143
US-NW-GRID,738.236109972678,1675.22842465753,0.596154556790961,18.6518298337344,4.40102820947845,312.460755093472
BA,1390.69593693078,1178.81297146119,0.853377946841466,2.61723367965831,11.8678924333876,30.8522901092632
US-CAR-DUK,12151.4611224954,12935.4221324201,0.907324313584983,1.473379557497,110.253161220227,190.58786537502
US-CAR-CPLW,426.474939663024,496.055929223744,1.21364389997381,0.374567442965513,5.17588709013728,1.85806400977219
US-FLA-FPC,4720.54610769581,5194.35681849315,1.46652161172465,3.06838257260623,69.2278288607858,159.382739377627
SI,1776.84592099271,1373.54326940639,1.82332082605499,2.45556808971112,32.3976017243687,33.7282902219181
SK,3640.49016051913,2958.24301255708,1.87981552991166,2.04917076973895,68.4344994023445,60.6194511111646
US-SE-SOCO,26439.3968579235,27863.5210262557,1.9329780979385,2.96640804869634,511.067750490701,826.545730373046
BR-N,9689.69687044628,10787.6042568493,2.43231974950837,2.42773409737669,235.684410647359,261.89434683359
US-FLA-FPL,15057.8400922131,16022.2729474886,2.46772633223829,4.65770608759438,371.586285021877,746.270382446164
KR,61714.2404269125,65848.7410159816,2.73533805196529,2.5889143859271,1688.09310187868,1704.76752911463
US-SW-SRP,7708.62160860656,6475.16383219178,2.78426725710543,2.51978738490244,214.628627422586,163.160361395334
NO-NO1,2221.37377618397,1795.45877054795,2.94614699680287,5.3764753135505,65.4449367948106,96.5323975634879
TW,26786.0739025501,28225.0973230594,2.95049161271838,5.11415910483711,790.320863871288,1443.47638459638
IN-UP,9973.45768784153,11096.1208333337,2.99387861834842,2.55325168260641,298.593217226314,283.311891881133
US-FLA-TAL,328.547778916211,348.464269406393,3.34126148969226,3.4113226819442,10.9776404121666,11.8872406607314
US-CAL-BANC,1479.33587317851,1201.17739840183,3.42355586954135,6.88837731008726,50.6458901164337,82.7416313654081
US-NY-NYIS,14679.7249453552,14422.3040182648,3.43991344744615,3.97781292328694,504.969832443381,573.692273074269
IL,8335.64651753187,13703.4524075343,3.50494496432589,2.22414046548869,292.15982286024,304.784030164954
US-SW-WALC,1062.79650159381,1217.11219178082,3.72017680517673,15.4004242122246,39.5379089385227,187.440440672951
US-MIDA-PJM,92250.8787101548,95996.261861872,3.79091904004144,4.81542283828065,3497.15612562879,4622.62591759228
CZ,8520.35553278689,8932.924793379,3.86142936530918,3.87817334075804,329.007510571778,346.43430788679
LV,622.143484744991,514.028760273973,4.19308880451087,7.39573757090659,26.087028806836,38.0162181488476
US-NE-ISNE,10669.4897324681,11464.0936689498,4.49743274876177,4.93337605663014,479.853125353795,565.566852173621
CH,6835.88288023678,6099.03928767124,4.52096304049823,5.68781703947746,309.047738507251,346.902195848589
US-FLA-TEC,2505.01153005465,2596.52694063927,4.67417505969859,6.05224656153876,117.088624180389,157.148212484268
CA-QC,26133.0491530056,25886.9973321918,4.81184140760268,5.12982110854552,1257.48088021349,1327.95665351539
IN-MH,16543.7638239982,21673.4186347032,5.26076749888667,4.31467470806309,870.328950345468,935.137512204172
IT-NO,13830.2709471767,13476.0427214612,5.62582574476482,6.45123523766594,778.066943516996,869.371216689821
PE,10062.9638888889,11770.6033047945,5.74814045372116,5.23430851960788,578.433298140575,616.109691592105
ZA,24029.6529132514,23762.4305079908,5.80493357631101,7.56880521546907,1394.90539023233,1798.53207961102
BG,4606.15844148453,5684.63254908678,5.81129906966472,5.92706388724571,267.677642657273,336.931802939538
JP-KN,13287.392371357,13948.3112077626,6.2749023677107,6.25396968454292,833.770898517291,872.323154439176
US-CAR-SCEG,2642.09222791437,2744.55305365296,6.29851127916278,7.37305240711736,166.41247698107,202.357334986973
US-SW-EPE,575.283356102004,545.823630136986,6.38250875531757,6.6024342115465,36.7175105710952,36.0376460908694
CY,878.962822176686,617.054085616439,6.60693544314828,14.3325605442728,58.0725062304879,88.439650411885
PA,1432.90282445355,1583.13111643836,6.75643668699488,8.7243133771553,96.8131721203655,138.11731976934
NZ,4758.01610200354,4774.96493493151,6.7697897814587,6.93584594526996,322.107687873595,331.184211827509
HU,3543.90823087432,3582.52227739726,6.78958151390113,10.1958075515952,240.616538113063,365.26707689645
US-CAR-CPLE,6892.26972108379,7150.9174063927,7.07467710254153,7.80324528184916,487.605827802918,558.003625123269
NO-NO2,5923.09804189435,4802.9978630137,7.20416076082162,14.0310487738606,426.709504959146,673.910972766935
US-HI-OA,745.957282559201,762.306000000013,7.30105541746089,9.05023767315609,54.4627545902326,68.9905047967305
NO-NO4,2709.14260928962,3519.94690981735,7.31151577497787,8.79516131662417,198.079389244858,309.585008977963
JP-TK,27785.67153347,29211.5072089041,7.62159487424981,7.25978213052679,2117.71131737084,2120.69178040956
US-NW-BPAT,10933.8633196721,11256.6904634703,7.82343880263411,7.01799265781651,855.404105578205,789.993710239477
CA-ON,16713.729485428,16711.889272831,8.48685078884237,9.91552564226807,1418.46928267903,1657.071666155
TR,33000.2864480875,34279.596836758,8.58133438911928,13.1772598717421,2831.8649294776,4517.11155816509
US-SW-TEPC,1088.84505919854,1076.74994634703,8.70522980999803,24.4690868756716,94.786464678042,263.470879805402
US-NW-PSEI,1779.36612021858,609.49830022831,8.78284912447698,22.9096548193369,156.279041710858,139.633956712032
AU-QLD,6740.56949225863,6781.88535502281,8.97356510439985,15.1565520079152,604.869391795143,1027.89998095122
US-NW-NEVP,3538.53234061931,3740.95606164383,8.97972924204191,17.0619897662818,317.750623329702,638.281540398769
US-NW-WACM,3831.48986224954,4239.33009817352,9.50751431506599,13.3836267213744,364.279447133677,567.376115826419
US-MIDW-AECI,2569.53761270492,2806.33242009132,10.0235089341758,12.8429247188661,257.557832176485,360.415160073461
US-NW-NWMT,1665.94250910747,2057.42385844749,10.2276543482487,10.7644702261778,170.386841472054,221.470778668859
FR,55583.936798725,49114.5691392694,10.3093246121194,12.8160433277842,5730.32847677585,6294.54446114329
US-SW-AZPS,2095.99592896175,2428.60820662101,10.5899559428189,13.371434218124,221.965045440327,324.739748764289
FI,6928.43192167577,7259.64821575342,11.5487277745233,16.714706535239,800.145741677508,1213.4288947539
PL,15947.1547131148,18426.2107305936,11.9643153688265,17.2381300252776,1907.96788223173,3176.33416447138
AU-NSW,7220.22309995442,7729.26452625574,12.0076007805349,22.1718188478304,866.975565306488,1713.71852903104
HR,1899.36323656648,1947.77363127854,12.0097774958775,13.6944455906769,228.109298550132,266.736800164991
SE-SE3,8412.34709699453,8234.23197146119,12.6510746328647,12.1011010206785,1064.25230961641,996.432729143525
IT-CNO,2087.4081284153,1747.54761872146,12.8030669950428,13.6943991668628,267.25226114098,239.316146538722
US-MIDW-MISO,65601.568647541,73052.6860742009,13.0707058492693,16.7497340909515,8574.58807042656,12236.1306637262
AT,6150.98776867031,5601.9697956621,14.1748814846947,15.1727155462683,871.895226347083,849.970942083678
RO,6302.75957764116,6295.39784474886,14.4119852387084,14.223927158867,908.352779960924,895.452803797961
NO-NO3,2743.69409494536,3185.03702968037,14.7428282536915,22.8291352885491,404.49810822447,727.116412496117
CL-SEN,8851.90131375231,9504.60016552508,16.6146840160832,27.3877246730804,1470.71543269546,2603.09372461115
AU-VIC,5211.4430737705,5884.11762899542,16.6403226512451,27.4415094415253,867.200942261376,1614.69069471123
NL,15640.6952550091,14091.9632648402,16.7455918986208,28.0682942716179,2619.12699751077,3955.37371782364
US-CAL-LDWP,2529.28631602914,2238.15866324201,17.854564421634,20.5883332067332,451.593054702996,460.799563283631
BE,9307.93715846995,9347.48516438356,17.8899190408146,20.1587503282077,1665.18242202017,1884.33619625434
IN-WE,24429.0792975865,27859.0153961188,18.2339321919883,16.2146025607228,4454.38175424897,4517.22862381124
IT-SAR,1356.99157559199,1447.90374086758,18.9578489902846,20.6704927136225,257.256413711613,299.288837256301
US-NW-PACE,5353.68203551913,6421.05447716895,19.9245530630844,25.9208974869523,1066.69721799583,1664.39494860832
AU-TAS,1246.73512636612,1212.03647146118,20.2647689446603,18.5356292327094,252.647992710013,224.658586515258
US-NW-IPCO,1458.5658014572,1280.7841609589,20.28312378693,22.0765065526526,295.842707023392,282.752399219428
US-NW-PACW,1390.1360428051,1042.53460388128,20.4366203994955,27.4610180078845,284.096826104647,286.290615310266
SE-SE1,3329.16547131149,3238.25969748858,20.5798050228107,20.4017728171796,685.135762882642,660.662386711908
EE,516.167056010929,813.5502956621,21.3934986725548,17.171410536197,110.426192275863,139.698061186584
US-SW-PNM,1628.44434084699,1868.04178082192,24.4868807814395,38.4292770829047,398.755224335301,717.874951976483
AU-WA,2248.74169854281,2369.31001940639,25.4189247390629,33.5843411354447,571.605959928522,795.717159473713
IT-CSO,3046.86316029144,3444.13605936073,25.5498890337924,27.1537618339707,778.470156465963,935.212502796716
US-TEX-ERCO,43223.8565573771,48977.7744292238,26.1235026102963,31.5108445826567,11291.5852960371,15433.3103804369
SE-SE2,6183.26952641128,6117.87146004566,27.131524005264,25.1048679425262,1677.61525586845,1535.88355093796
US-CAL-CISO,17982.8187340619,21298.850611872,27.1536945518479,29.926230137384,4882.99967085965,6373.94305072644
GB,26928.2918101093,31115.8336255708,28.2651887988754,33.5183080068049,7611.3325204395,10429.5009535038
GR,4387.94727003643,4933.36151826484,29.1127658447326,35.3495866264364,1277.45281411604,1743.92290349431
US-NW-PSCO,5093.93886612022,5135.9283413242,29.3431169305683,38.1149827161073,1494.72043785732,1957.55819960738
PT,5230.58876138433,4664.3704109589,29.451191090973,36.9225913837603,1540.47069129826,1722.20642746338
IT-SO,5596.67982354281,5911.98366666667,29.7842290486249,30.5020204194066,1666.92793776217,1803.27446519865
ES,27175.5000785519,29856.5179086758,29.8598883486272,33.7184542701744,8114.5739816367,10067.1563377033
IT-SIC,1547.51946721311,1929.29922260274,30.2454667108757,27.8019028594202,468.054485300262,536.381895735563
US-CENT-SWPP,29997.232242714,33032.50525,32.3927402198799,38.8073437826031,9716.9255135364,12819.0378723739
DE,54862.434511612,56676.9297374429,34.8639929878277,34.4698538760893,19127.23532108,19536.4548619504
IE,3441.01750455373,3673.49007077626,35.3444695650702,33.3546266046091,1216.20938462573,1225.27889646481
GB-NIR,825.064542349727,884.232775114201,35.7299071368428,35.4364855126955,294.794794800574,313.341019251849
LT,464.66256147541,399.719001141553,38.2591021675986,47.9678813204632,177.775724129458,191.736736082921
LU,117.793356102005,119.198420091324,47.1834535274463,43.7303499056144,55.5789734348089,52.1258861879002
DK-DK2,839.843465391621,1181.87120205479,47.580333230666,50.9228836114301,399.600319449306,601.842896659371
UY (1),1339.68766734973,1497.75457534247,51.0414505263326,41.7317530328191,683.796017937692,625.039240419668
AU-SA,1422.951875,1439.64090525114,53.0535457302049,66.0766405026998,754.926423721933,951.266345492609
DK-DK1,2341.49590163934,2708.65717351598,62.0113605509951,59.4348230633363,1451.99346585234,1609.88559847159
SE-SE4,946.067612704956,898.782898401826,64.7159485145869,61.6706042353691,612.256629151321,554.28484420857
DK-BHM,17.5720605646631,18.6357043378996,80.7217076356659,71.7289280325443,14.1844673545695,13.3671909528897


==> figures/plot_data_and_script/fig7_residual_CI.csv <==
region,0,25,50,75,100
CAISO,166.6,177.13,190.18,207.25,231.8
ERCOT,282.43,304.46,331.43,365.7,411.87
ISONE,203.29,205.68,208.16,210.72,213.37
MISO,381.77,397.7,415.43,435.33,457.91


==> figures/plot_data_and_script/fig8_ciso_hourly_temporal_variations.csv <==
hour,0,25,50,75,100
0,202.2263562,209.9255616,218.4514247,227.9805753,238.7565205
1,199.6155068,207.2958356,215.8154521,225.3590411,236.1805753
2,198.8045479,206.3456438,214.7087671,224.0759452,234.6963836
3,199.5660822,206.8289315,214.8563014,223.8121096,233.9194795
4,200.2986575,207.1736986,214.7423288,223.1469863,232.5831781
5,196.0343014,203.1643288,211.1161096,220.0991507,230.4251781
6,174.3500274,184.1231507,195.7370959,210.0103836,228.5144658
7,141.2608767,154.6834247,171.6972329,194.3604658,227.14
8,115.8220274,130.7972877,150.709863,178.838411,222.7826301
9,107.0114247,122.1708219,142.7262192,172.5074247,220.7140548
10,105.3675616,120.6328767,141.4368493,171.7892603,221.4386301
11,104.846274,120.049589,140.7706849,171.0109863,220.5502466
12,105.1312329,120.2462466,140.8188767,170.808274,219.9435616
13,107.0204932,121.9904384,142.2672329,171.6687397,219.6065753
14,112.2397534,127.1233699,147.0543014,175.5357808,221.0585479
15,128.1189041,142.8508219,161.994,188.2788767,227.9085479
16,158.3866849,170.9369589,186.4814247,206.5894247,234.5180548
17,189.7462466,199.0684384,209.9017534,222.7873699,238.6363562
18,208.1789315,215.2993973,223.1266575,231.8014247,241.5153151
19,210.4611781,217.2144932,224.5671233,232.6250411,241.5235068
20,209.8409863,216.8236712,224.4465753,232.8267671,242.1145479
21,210.2750411,217.5033425,225.4185205,234.1505753,243.8699726
22,208.7748493,216.2430137,224.455863,233.5597534,243.752
23,205.0410137,212.6727945,221.1014247,230.4913151,241.0673973


==> figures/plot_data_and_script/fig9_ciso_residual_vs_total_ci.csv <==
hour,,
0,197.94,133.16
1,197.94,149.15
2,203.28,149.27
3,203.78,149.47
4,196.32,145.39
5,186.69,133.22
6,178.84,125.5
7,168.41,115.39
8,157.58,106.98
9,154.91,104.75
10,148.93,101.48
11,149.3,87.1
12,174.29,77.5
13,198.23,82.47
14,208.16,85.79
15,208.13,85.97
16,208.44,82.37
17,202.06,77.25
18,195.96,73.15
19,188.45,66.79
20,182.89,62.21
21,178.78,63.96
22,190.69,75.16
23,195.58,88.34

